Coherent synchrotron emission from cosmic ray air showers

Coherent synchrotron emission by particles moving along semi-infinite tracks is discussed, with a specific application to radio emission from air showers induced by high-energy cosmic rays. It is shown that in general, radiation from a particle moving along a semi-infinite orbit consists of usual synchrotron emission and modified impulsive bremsstrahlung. The latter component is due to the instantaneous onset of the curved trajectory of the emitting particle at its creation. Inclusion of the bremsstrahlung leads to broadening of the radiation pattern and a slower decay of the spectrum at the cut-off frequency than the conventional synchrotron emission. Possible implications of these features for air shower radio emission are discussed.

==> revnotes2.txt <==
Response to the referee's second report:

Comment 1):
It is true that the particle's track length is finite and short. 
However, the semi-infinite approximation can still be reasonable
because the duration of synchrotron pulse (1/Omega_e gamma^2=10^-8-10^-9) 
is much shorter than the flight time = free path/c=10^-6 s. This 
condition can be satisfied provided that gamma is not too small.
In the low energy (gamma\sim 1) case, the synchrotron approximation is 
no longer appropriate and one has cyclotron emission instead. 
For cyclotron emission, a finite orbit needs to be considered.

In this second revision, line 4 from the end of the 
conclusion section I added a brief discussion to give the reason 
why this approximation is valid and mention its limitation. 

Comment 2): 
I agree with the referee's comment. After the first sentence in the 
second paragraph in Sec. 4, I added a sentence to clarify the 
assumption that is used in the discussion. A comment was
added after the estimation of number of secondary particles
to point out that in the practical situation these particles 
are injected over an extended range rather than at a single 
fixed height.

page 1, left column, line 16 from the bottom, a comment is 
added to clarify that theory discussed by Kahn & Lerche (1966) 
and Colgate (1967) was not based on the geosynchrotron interpretation. 

The relevant figure labels have been changed to "$\omega/2\pi$ (Hz)".

Page 5, line 8 from the end of the last paragraph of section 2,
"particle's momentum distribution" changed to "particles' 
momentum distribution".

Page 7,  "arrival times of electrons" in the third sentence up from 
Eq (27) in the old version was now reworded to "arrival times
of charged particles (muons plus electrons/positrons)". A new sentence
"One should note that these measured times are not ..." was added to 
emphasize that they are not actual arrival times of electrons/positrons. 

To the referee's last comments, I agree that it is difficult to verify 
the model against observations in practice. One certainly needs to extend the
present model to include many other effects such as the shower geometry,
the particles' momentum distribution etc that may affect the prediction. 
This is beyond the scope of this paper and will be explored in future work.



